AS2FM: Enabling Statistical Model Checking of ROS 2 Systems for Robust Autonomy

Designing robotic systems to act autonomously in unforeseen environments is a challenging task. This work presents a novel approach to use formal verification, specifically Statistical Model Checking (SMC), to verify system properties of autonomous robots at design-time. We introduce an extension of the SCXML format, designed to model system components including both Robot Operating System 2 (ROS 2) and Behavior Tree (BT) features. Further, we contribute Autonomous Systems to Formal Models (AS2FM), a tool to translate the full system model into JANI. The use of JANI, a standard format for quantitative model checking, enables verification of system properties with off-the-shelf SMC tools. We demonstrate the practical usability of AS2FM both in terms of applicability to real-world autonomous robotic control systems, and in terms of verification runtime scaling. We provide a case study, where we successfully identify problems in a ROS 2-based robotic manipulation use case that is verifiable in less than one second using consumer hardware. Additionally, we compare to the state of the art and demonstrate that our method is more comprehensive in system feature support, and that the verification runtime scales linearly with the size of the model, instead of exponentially.

==> eval/results_compare_10_150_20_10.csv <==
,confidence,size,seed,technology,runtime_verification
0,0.95,10,0,Behaverify,0.094
1,0.95,10,0,AS2FM,3.698
2,0.95,10,1,Behaverify,0.077
3,0.95,10,1,AS2FM,3.235
4,0.95,10,2,Behaverify,0.062
5,0.95,10,2,AS2FM,3.23
6,0.95,10,3,Behaverify,0.065
7,0.95,10,3,AS2FM,3.237
8,0.95,10,4,Behaverify,0.077
9,0.95,10,4,AS2FM,2.974
10,0.95,10,5,Behaverify,0.069
11,0.95,10,5,AS2FM,3.166
12,0.95,10,6,Behaverify,0.068
13,0.95,10,6,AS2FM,3.184
14,0.95,10,7,Behaverify,0.065
15,0.95,10,7,AS2FM,3.02
16,0.95,10,8,Behaverify,0.057
17,0.95,10,8,AS2FM,3.238
18,0.95,10,9,Behaverify,0.056
19,0.95,10,9,AS2FM,2.978
20,0.95,30,0,Behaverify,0.243
21,0.95,30,0,AS2FM,7.599
22,0.95,30,1,Behaverify,0.177
23,0.95,30,1,AS2FM,7.72
24,0.95,30,2,Behaverify,0.169
25,0.95,30,2,AS2FM,6.996
26,0.95,30,3,Behaverify,0.176
27,0.95,30,3,AS2FM,7.379
28,0.95,30,4,Behaverify,0.224
29,0.95,30,4,AS2FM,7.729
30,0.95,30,5,Behaverify,0.171
31,0.95,30,5,AS2FM,7.395
32,0.95,30,6,Behaverify,0.168
33,0.95,30,6,AS2FM,7.91
34,0.95,30,7,Behaverify,0.173
35,0.95,30,7,AS2FM,6.782
36,0.95,30,8,Behaverify,0.164
37,0.95,30,8,AS2FM,7.795
38,0.95,30,9,Behaverify,0.287
39,0.95,30,9,AS2FM,7.593
40,0.95,50,0,Behaverify,1.69
41,0.95,50,0,AS2FM,12.365
42,0.95,50,1,Behaverify,1.715
43,0.95,50,1,AS2FM,11.001
44,0.95,50,2,Behaverify,1.731
45,0.95,50,2,AS2FM,11.717
46,0.95,50,3,Behaverify,1.648
47,0.95,50,3,AS2FM,12.236
48,0.95,50,4,Behaverify,1.544
49,0.95,50,4,AS2FM,12.399
50,0.95,50,5,Behaverify,1.855
51,0.95,50,5,AS2FM,11.665
52,0.95,50,6,Behaverify,2.012
53,0.95,50,6,AS2FM,12.389
54,0.95,50,7,Behaverify,1.617
55,0.95,50,7,AS2FM,12.291
56,0.95,50,8,Behaverify,1.616
57,0.95,50,8,AS2FM,12.354
58,0.95,50,9,Behaverify,1.823
59,0.95,50,9,AS2FM,12.041
60,0.95,70,0,Behaverify,5.034
61,0.95,70,0,AS2FM,16.974
62,0.95,70,1,Behaverify,5.02
63,0.95,70,1,AS2FM,15.745
64,0.95,70,2,Behaverify,5.044
65,0.95,70,2,AS2FM,16.09
66,0.95,70,3,Behaverify,4.934
67,0.95,70,3,AS2FM,16.663
68,0.95,70,4,Behaverify,5.137
69,0.95,70,4,AS2FM,16.735
70,0.95,70,5,Behaverify,5.297
71,0.95,70,5,AS2FM,15.923
72,0.95,70,6,Behaverify,5.24
73,0.95,70,6,AS2FM,14.782
74,0.95,70,7,Behaverify,4.886
75,0.95,70,7,AS2FM,16.676
76,0.95,70,8,Behaverify,4.912
77,0.95,70,8,AS2FM,14.057
78,0.95,70,9,Behaverify,4.733
79,0.95,70,9,AS2FM,15.997
80,0.95,90,0,Behaverify,9.414
81,0.95,90,0,AS2FM,20.225
82,0.95,90,1,Behaverify,9.231
83,0.95,90,1,AS2FM,21.076
84,0.95,90,2,Behaverify,10.232
85,0.95,90,2,AS2FM,21.192
86,0.95,90,3,Behaverify,9.457
87,0.95,90,3,AS2FM,20.869
88,0.95,90,4,Behaverify,9.176
89,0.95,90,4,AS2FM,20.773
90,0.95,90,5,Behaverify,10.064
91,0.95,90,5,AS2FM,20.194
92,0.95,90,6,Behaverify,9.458
93,0.95,90,6,AS2FM,20.2
94,0.95,90,7,Behaverify,9.223
95,0.95,90,7,AS2FM,20.127
96,0.95,90,8,Behaverify,9.677
97,0.95,90,8,AS2FM,19.729
98,0.95,90,9,Behaverify,9.235
99,0.95,90,9,AS2FM,20.32
100,0.95,110,0,Behaverify,18.572
101,0.95,110,0,AS2FM,25.733
102,0.95,110,1,Behaverify,18.408
103,0.95,110,1,AS2FM,24.765
104,0.95,110,2,Behaverify,18.53
105,0.95,110,2,AS2FM,25.923
106,0.95,110,3,Behaverify,18.664
107,0.95,110,3,AS2FM,24.852
108,0.95,110,4,Behaverify,18.38
109,0.95,110,4,AS2FM,22.769
110,0.95,110,5,Behaverify,18.606
111,0.95,110,5,AS2FM,23.784
112,0.95,110,6,Behaverify,18.906
113,0.95,110,6,AS2FM,23.95
114,0.95,110,7,Behaverify,18.67
115,0.95,110,7,AS2FM,24.033
116,0.95,110,8,Behaverify,18.467
117,0.95,110,8,AS2FM,24.805
118,0.95,110,9,Behaverify,18.273
119,0.95,110,9,AS2FM,24.379
120,0.95,130,0,Behaverify,38.815
121,0.95,130,0,AS2FM,28.868
122,0.95,130,1,Behaverify,39.031
123,0.95,130,1,AS2FM,29.228
124,0.95,130,2,Behaverify,38.436
125,0.95,130,2,AS2FM,26.815
126,0.95,130,3,Behaverify,38.824
127,0.95,130,3,AS2FM,27.985
128,0.95,130,4,Behaverify,39.061
129,0.95,130,4,AS2FM,29.896
130,0.95,130,5,Behaverify,38.095
131,0.95,130,5,AS2FM,27.96
132,0.95,130,6,Behaverify,38.987
133,0.95,130,6,AS2FM,29.058
134,0.95,130,7,Behaverify,39.204
135,0.95,130,7,AS2FM,29.245
136,0.95,130,8,Behaverify,39.973
137,0.95,130,8,AS2FM,30.694
138,0.95,130,9,Behaverify,38.433
139,0.95,130,9,AS2FM,28.549
140,0.95,150,0,Behaverify,61.093
141,0.95,150,0,AS2FM,32.011
142,0.95,150,1,Behaverify,61.439
143,0.95,150,1,AS2FM,28.609
144,0.95,150,2,Behaverify,61.465
145,0.95,150,2,AS2FM,33.569
146,0.95,150,3,Behaverify,60.794
147,0.95,150,3,AS2FM,29.339
148,0.95,150,4,Behaverify,60.63
149,0.95,150,4,AS2FM,34.695
150,0.95,150,5,Behaverify,61.266
151,0.95,150,5,AS2FM,28.378
152,0.95,150,6,Behaverify,60.599
153,0.95,150,6,AS2FM,32.135
154,0.95,150,7,Behaverify,60.738
155,0.95,150,7,AS2FM,34.318
156,0.95,150,8,Behaverify,60.855
157,0.95,150,8,AS2FM,33.639
158,0.95,150,9,Behaverify,61.504
159,0.95,150,9,AS2FM,33.977


==> eval/results_optimize_0.859_0.999_0.02_100.csv <==
,confidence,size,seed,technology,example_name,runtime_verification,N. of times target reached
0,0.859,20,0,AS2FM,uc2_assembly/Main,0.351,400.0
1,0.859,20,1,AS2FM,uc2_assembly/Main,0.3,400.0
2,0.859,20,2,AS2FM,uc2_assembly/Main,0.409,400.0
3,0.859,20,3,AS2FM,uc2_assembly/Main,0.323,400.0
4,0.859,20,4,AS2FM,uc2_assembly/Main,0.265,400.0
5,0.859,20,5,AS2FM,uc2_assembly/Main,0.447,400.0
6,0.859,20,6,AS2FM,uc2_assembly/Main,0.278,400.0
7,0.859,20,7,AS2FM,uc2_assembly/Main,0.265,400.0
8,0.859,20,8,AS2FM,uc2_assembly/Main,0.43,400.0
9,0.859,20,9,AS2FM,uc2_assembly/Main,0.485,400.0
10,0.859,20,10,AS2FM,uc2_assembly/Main,0.387,400.0
11,0.859,20,11,AS2FM,uc2_assembly/Main,0.338,400.0
12,0.859,20,12,AS2FM,uc2_assembly/Main,0.603,400.0
13,0.859,20,13,AS2FM,uc2_assembly/Main,0.3,400.0
14,0.859,20,14,AS2FM,uc2_assembly/Main,0.389,400.0
15,0.859,20,15,AS2FM,uc2_assembly/Main,0.314,400.0
16,0.859,20,16,AS2FM,uc2_assembly/Main,0.321,400.0
17,0.859,20,17,AS2FM,uc2_assembly/Main,0.257,400.0
18,0.859,20,18,AS2FM,uc2_assembly/Main,0.264,400.0
19,0.859,20,19,AS2FM,uc2_assembly/Main,0.355,400.0
20,0.859,20,20,AS2FM,uc2_assembly/Main,0.352,400.0
21,0.859,20,21,AS2FM,uc2_assembly/Main,0.334,400.0
22,0.859,20,22,AS2FM,uc2_assembly/Main,0.293,400.0
23,0.859,20,23,AS2FM,uc2_assembly/Main,0.263,400.0
24,0.859,20,24,AS2FM,uc2_assembly/Main,0.362,400.0
25,0.859,20,25,AS2FM,uc2_assembly/Main,0.398,400.0
26,0.859,20,26,AS2FM,uc2_assembly/Main,0.295,400.0
27,0.859,20,27,AS2FM,uc2_assembly/Main,0.769,400.0
28,0.859,20,28,AS2FM,uc2_assembly/Main,0.285,400.0
29,0.859,20,29,AS2FM,uc2_assembly/Main,0.355,400.0
30,0.859,20,30,AS2FM,uc2_assembly/Main,0.584,400.0
31,0.859,20,31,AS2FM,uc2_assembly/Main,0.419,400.0
32,0.859,20,32,AS2FM,uc2_assembly/Main,0.464,400.0
33,0.859,20,33,AS2FM,uc2_assembly/Main,0.252,400.0
34,0.859,20,34,AS2FM,uc2_assembly/Main,0.271,400.0
35,0.859,20,35,AS2FM,uc2_assembly/Main,0.319,400.0
36,0.859,20,36,AS2FM,uc2_assembly/Main,0.247,400.0
37,0.859,20,37,AS2FM,uc2_assembly/Main,0.312,400.0
38,0.859,20,38,AS2FM,uc2_assembly/Main,0.317,400.0
39,0.859,20,39,AS2FM,uc2_assembly/Main,0.277,400.0
40,0.859,20,40,AS2FM,uc2_assembly/Main,0.369,400.0
41,0.859,20,41,AS2FM,uc2_assembly/Main,0.319,400.0
42,0.859,20,42,AS2FM,uc2_assembly/Main,0.271,400.0
43,0.859,20,43,AS2FM,uc2_assembly/Main,0.316,400.0
44,0.859,20,44,AS2FM,uc2_assembly/Main,0.304,400.0
45,0.859,20,45,AS2FM,uc2_assembly/Main,0.389,400.0
46,0.859,20,46,AS2FM,uc2_assembly/Main,0.316,400.0
47,0.859,20,47,AS2FM,uc2_assembly/Main,0.307,400.0
48,0.859,20,48,AS2FM,uc2_assembly/Main,0.269,400.0
49,0.859,20,49,AS2FM,uc2_assembly/Main,0.325,400.0
50,0.859,20,50,AS2FM,uc2_assembly/Main,0.351,400.0
51,0.859,20,51,AS2FM,uc2_assembly/Main,0.666,400.0
52,0.859,20,52,AS2FM,uc2_assembly/Main,0.319,400.0
53,0.859,20,53,AS2FM,uc2_assembly/Main,0.298,400.0
54,0.859,20,54,AS2FM,uc2_assembly/Main,0.27,400.0
55,0.859,20,55,AS2FM,uc2_assembly/Main,0.269,400.0
56,0.859,20,56,AS2FM,uc2_assembly/Main,0.301,400.0
57,0.859,20,57,AS2FM,uc2_assembly/Main,0.293,400.0
58,0.859,20,58,AS2FM,uc2_assembly/Main,0.291,400.0
59,0.859,20,59,AS2FM,uc2_assembly/Main,0.268,400.0
60,0.859,20,60,AS2FM,uc2_assembly/Main,0.256,400.0
61,0.859,20,61,AS2FM,uc2_assembly/Main,0.443,400.0
62,0.859,20,62,AS2FM,uc2_assembly/Main,0.383,400.0
63,0.859,20,63,AS2FM,uc2_assembly/Main,0.283,400.0
64,0.859,20,64,AS2FM,uc2_assembly/Main,0.26,400.0
65,0.859,20,65,AS2FM,uc2_assembly/Main,0.255,400.0
66,0.859,20,66,AS2FM,uc2_assembly/Main,0.268,400.0
67,0.859,20,67,AS2FM,uc2_assembly/Main,0.27,400.0
68,0.859,20,68,AS2FM,uc2_assembly/Main,0.426,400.0
69,0.859,20,69,AS2FM,uc2_assembly/Main,0.32,400.0
70,0.859,20,70,AS2FM,uc2_assembly/Main,0.321,400.0
71,0.859,20,71,AS2FM,uc2_assembly/Main,0.42,400.0
72,0.859,20,72,AS2FM,uc2_assembly/Main,0.403,400.0
73,0.859,20,73,AS2FM,uc2_assembly/Main,0.319,400.0
74,0.859,20,74,AS2FM,uc2_assembly/Main,0.274,400.0
75,0.859,20,75,AS2FM,uc2_assembly/Main,0.62,400.0
76,0.859,20,76,AS2FM,uc2_assembly/Main,0.291,400.0
77,0.859,20,77,AS2FM,uc2_assembly/Main,0.285,400.0
78,0.859,20,78,AS2FM,uc2_assembly/Main,0.353,400.0
79,0.859,20,79,AS2FM,uc2_assembly/Main,0.29,400.0
80,0.859,20,80,AS2FM,uc2_assembly/Main,0.294,400.0
81,0.859,20,81,AS2FM,uc2_assembly/Main,0.436,400.0
82,0.859,20,82,AS2FM,uc2_assembly/Main,0.316,400.0
83,0.859,20,83,AS2FM,uc2_assembly/Main,0.312,400.0
84,0.859,20,84,AS2FM,uc2_assembly/Main,0.347,400.0
85,0.859,20,85,AS2FM,uc2_assembly/Main,0.485,400.0
86,0.859,20,86,AS2FM,uc2_assembly/Main,0.254,400.0
87,0.859,20,87,AS2FM,uc2_assembly/Main,0.297,400.0
88,0.859,20,88,AS2FM,uc2_assembly/Main,0.295,400.0
89,0.859,20,89,AS2FM,uc2_assembly/Main,0.303,400.0
90,0.859,20,90,AS2FM,uc2_assembly/Main,0.406,400.0
91,0.859,20,91,AS2FM,uc2_assembly/Main,0.368,400.0
92,0.859,20,92,AS2FM,uc2_assembly/Main,0.294,400.0
93,0.859,20,93,AS2FM,uc2_assembly/Main,0.314,400.0
94,0.859,20,94,AS2FM,uc2_assembly/Main,0.268,400.0
95,0.859,20,95,AS2FM,uc2_assembly/Main,0.307,400.0
96,0.859,20,96,AS2FM,uc2_assembly/Main,0.258,400.0
97,0.859,20,97,AS2FM,uc2_assembly/Main,0.316,400.0
98,0.859,20,98,AS2FM,uc2_assembly/Main,0.489,400.0
99,0.859,20,99,AS2FM,uc2_assembly/Main,0.341,400.0
100,0.879,20,0,AS2FM,uc2_assembly/Main,0.334,400.0
101,0.879,20,1,AS2FM,uc2_assembly/Main,0.265,400.0
102,0.879,20,2,AS2FM,uc2_assembly/Main,0.287,400.0
103,0.879,20,3,AS2FM,uc2_assembly/Main,0.29,400.0
104,0.879,20,4,AS2FM,uc2_assembly/Main,0.362,400.0
105,0.879,20,5,AS2FM,uc2_assembly/Main,0.307,400.0
106,0.879,20,6,AS2FM,uc2_assembly/Main,0.315,400.0
107,0.879,20,7,AS2FM,uc2_assembly/Main,0.245,400.0
108,0.879,20,8,AS2FM,uc2_assembly/Main,0.317,400.0
109,0.879,20,9,AS2FM,uc2_assembly/Main,0.472,400.0
110,0.879,20,10,AS2FM,uc2_assembly/Main,0.302,400.0
111,0.879,20,11,AS2FM,uc2_assembly/Main,0.496,400.0
112,0.879,20,12,AS2FM,uc2_assembly/Main,0.464,400.0
113,0.879,20,13,AS2FM,uc2_assembly/Main,0.283,400.0
114,0.879,20,14,AS2FM,uc2_assembly/Main,0.318,400.0
115,0.879,20,15,AS2FM,uc2_assembly/Main,0.254,400.0
116,0.879,20,16,AS2FM,uc2_assembly/Main,0.333,400.0
117,0.879,20,17,AS2FM,uc2_assembly/Main,0.407,400.0
118,0.879,20,18,AS2FM,uc2_assembly/Main,0.281,400.0
119,0.879,20,19,AS2FM,uc2_assembly/Main,0.288,400.0
120,0.879,20,20,AS2FM,uc2_assembly/Main,0.306,400.0
121,0.879,20,21,AS2FM,uc2_assembly/Main,0.323,400.0
122,0.879,20,22,AS2FM,uc2_assembly/Main,0.25,400.0
123,0.879,20,23,AS2FM,uc2_assembly/Main,0.517,400.0
124,0.879,20,24,AS2FM,uc2_assembly/Main,0.332,400.0
125,0.879,20,25,AS2FM,uc2_assembly/Main,0.581,400.0
126,0.879,20,26,AS2FM,uc2_assembly/Main,0.257,400.0
127,0.879,20,27,AS2FM,uc2_assembly/Main,0.295,400.0
128,0.879,20,28,AS2FM,uc2_assembly/Main,0.301,400.0
129,0.879,20,29,AS2FM,uc2_assembly/Main,0.276,400.0
130,0.879,20,30,AS2FM,uc2_assembly/Main,0.305,400.0
131,0.879,20,31,AS2FM,uc2_assembly/Main,0.406,400.0
132,0.879,20,32,AS2FM,uc2_assembly/Main,0.316,400.0
133,0.879,20,33,AS2FM,uc2_assembly/Main,0.318,400.0
134,0.879,20,34,AS2FM,uc2_assembly/Main,0.336,400.0
135,0.879,20,35,AS2FM,uc2_assembly/Main,0.316,400.0
136,0.879,20,36,AS2FM,uc2_assembly/Main,0.303,400.0
137,0.879,20,37,AS2FM,uc2_assembly/Main,0.301,400.0
138,0.879,20,38,AS2FM,uc2_assembly/Main,0.288,400.0
139,0.879,20,39,AS2FM,uc2_assembly/Main,0.326,400.0
140,0.879,20,40,AS2FM,uc2_assembly/Main,0.395,400.0
141,0.879,20,41,AS2FM,uc2_assembly/Main,0.332,400.0
142,0.879,20,42,AS2FM,uc2_assembly/Main,0.299,400.0
143,0.879,20,43,AS2FM,uc2_assembly/Main,0.282,400.0
144,0.879,20,44,AS2FM,uc2_assembly/Main,0.283,400.0
145,0.879,20,45,AS2FM,uc2_assembly/Main,0.261,400.0
146,0.879,20,46,AS2FM,uc2_assembly/Main,0.31,400.0
147,0.879,20,47,AS2FM,uc2_assembly/Main,0.282,400.0
148,0.879,20,48,AS2FM,uc2_assembly/Main,0.236,400.0
149,0.879,20,49,AS2FM,uc2_assembly/Main,0.259,400.0
150,0.879,20,50,AS2FM,uc2_assembly/Main,0.291,400.0
151,0.879,20,51,AS2FM,uc2_assembly/Main,0.475,400.0
152,0.879,20,52,AS2FM,uc2_assembly/Main,0.447,400.0
153,0.879,20,53,AS2FM,uc2_assembly/Main,0.263,400.0
154,0.879,20,54,AS2FM,uc2_assembly/Main,0.366,400.0
155,0.879,20,55,AS2FM,uc2_assembly/Main,0.343,400.0
156,0.879,20,56,AS2FM,uc2_assembly/Main,0.328,400.0
157,0.879,20,57,AS2FM,uc2_assembly/Main,0.281,400.0
158,0.879,20,58,AS2FM,uc2_assembly/Main,0.505,400.0
159,0.879,20,59,AS2FM,uc2_assembly/Main,0.251,400.0
160,0.879,20,60,AS2FM,uc2_assembly/Main,0.335,400.0
161,0.879,20,61,AS2FM,uc2_assembly/Main,0.328,400.0
162,0.879,20,62,AS2FM,uc2_assembly/Main,0.37,400.0
163,0.879,20,63,AS2FM,uc2_assembly/Main,0.292,400.0
164,0.879,20,64,AS2FM,uc2_assembly/Main,0.266,400.0
165,0.879,20,65,AS2FM,uc2_assembly/Main,0.312,599.0
166,0.879,20,66,AS2FM,uc2_assembly/Main,0.526,400.0
167,0.879,20,67,AS2FM,uc2_assembly/Main,0.322,400.0
168,0.879,20,68,AS2FM,uc2_assembly/Main,0.35,400.0
169,0.879,20,69,AS2FM,uc2_assembly/Main,0.312,400.0
170,0.879,20,70,AS2FM,uc2_assembly/Main,0.253,400.0
171,0.879,20,71,AS2FM,uc2_assembly/Main,0.32,400.0
172,0.879,20,72,AS2FM,uc2_assembly/Main,0.447,400.0
173,0.879,20,73,AS2FM,uc2_assembly/Main,0.265,400.0
174,0.879,20,74,AS2FM,uc2_assembly/Main,0.594,400.0
175,0.879,20,75,AS2FM,uc2_assembly/Main,0.3,400.0
176,0.879,20,76,AS2FM,uc2_assembly/Main,0.244,400.0
177,0.879,20,77,AS2FM,uc2_assembly/Main,0.273,400.0
178,0.879,20,78,AS2FM,uc2_assembly/Main,0.428,400.0
179,0.879,20,79,AS2FM,uc2_assembly/Main,0.549,400.0
180,0.879,20,80,AS2FM,uc2_assembly/Main,0.32,400.0
181,0.879,20,81,AS2FM,uc2_assembly/Main,0.276,400.0
182,0.879,20,82,AS2FM,uc2_assembly/Main,0.305,400.0
183,0.879,20,83,AS2FM,uc2_assembly/Main,0.269,400.0
184,0.879,20,84,AS2FM,uc2_assembly/Main,0.314,400.0
185,0.879,20,85,AS2FM,uc2_assembly/Main,0.267,400.0
186,0.879,20,86,AS2FM,uc2_assembly/Main,0.42,400.0
187,0.879,20,87,AS2FM,uc2_assembly/Main,0.294,400.0
188,0.879,20,88,AS2FM,uc2_assembly/Main,0.26,400.0
189,0.879,20,89,AS2FM,uc2_assembly/Main,0.263,400.0
190,0.879,20,90,AS2FM,uc2_assembly/Main,0.252,400.0
191,0.879,20,91,AS2FM,uc2_assembly/Main,0.309,400.0
192,0.879,20,92,AS2FM,uc2_assembly/Main,0.258,400.0
193,0.879,20,93,AS2FM,uc2_assembly/Main,0.276,400.0
194,0.879,20,94,AS2FM,uc2_assembly/Main,0.297,400.0
195,0.879,20,95,AS2FM,uc2_assembly/Main,0.268,400.0
196,0.879,20,96,AS2FM,uc2_assembly/Main,0.541,400.0
197,0.879,20,97,AS2FM,uc2_assembly/Main,0.276,400.0
198,0.879,20,98,AS2FM,uc2_assembly/Main,0.432,400.0
199,0.879,20,99,AS2FM,uc2_assembly/Main,0.314,400.0
200,0.899,20,0,AS2FM,uc2_assembly/Main,0.321,400.0
201,0.899,20,1,AS2FM,uc2_assembly/Main,0.244,400.0
202,0.899,20,2,AS2FM,uc2_assembly/Main,0.251,400.0
203,0.899,20,3,AS2FM,uc2_assembly/Main,0.275,400.0
204,0.899,20,4,AS2FM,uc2_assembly/Main,0.611,400.0
205,0.899,20,5,AS2FM,uc2_assembly/Main,0.27,400.0
206,0.899,20,6,AS2FM,uc2_assembly/Main,0.264,400.0
207,0.899,20,7,AS2FM,uc2_assembly/Main,0.254,400.0
208,0.899,20,8,AS2FM,uc2_assembly/Main,0.469,400.0
209,0.899,20,9,AS2FM,uc2_assembly/Main,0.521,400.0
210,0.899,20,10,AS2FM,uc2_assembly/Main,0.268,400.0
211,0.899,20,11,AS2FM,uc2_assembly/Main,0.275,400.0
212,0.899,20,12,AS2FM,uc2_assembly/Main,0.313,400.0
213,0.899,20,13,AS2FM,uc2_assembly/Main,0.26,400.0
214,0.899,20,14,AS2FM,uc2_assembly/Main,0.332,400.0
215,0.899,20,15,AS2FM,uc2_assembly/Main,0.287,400.0
216,0.899,20,16,AS2FM,uc2_assembly/Main,0.294,400.0
217,0.899,20,17,AS2FM,uc2_assembly/Main,0.286,400.0
218,0.899,20,18,AS2FM,uc2_assembly/Main,0.444,400.0
219,0.899,20,19,AS2FM,uc2_assembly/Main,0.44,400.0
220,0.899,20,20,AS2FM,uc2_assembly/Main,0.304,400.0
221,0.899,20,21,AS2FM,uc2_assembly/Main,0.325,400.0
222,0.899,20,22,AS2FM,uc2_assembly/Main,0.358,400.0
223,0.899,20,23,AS2FM,uc2_assembly/Main,0.261,400.0
224,0.899,20,24,AS2FM,uc2_assembly/Main,0.312,400.0
225,0.899,20,25,AS2FM,uc2_assembly/Main,0.297,400.0
226,0.899,20,26,AS2FM,uc2_assembly/Main,0.312,400.0
227,0.899,20,27,AS2FM,uc2_assembly/Main,0.258,400.0
228,0.899,20,28,AS2FM,uc2_assembly/Main,0.346,400.0
229,0.899,20,29,AS2FM,uc2_assembly/Main,0.341,400.0
230,0.899,20,30,AS2FM,uc2_assembly/Main,0.515,400.0
231,0.899,20,31,AS2FM,uc2_assembly/Main,0.306,400.0
232,0.899,20,32,AS2FM,uc2_assembly/Main,0.291,400.0
233,0.899,20,33,AS2FM,uc2_assembly/Main,0.287,400.0
234,0.899,20,34,AS2FM,uc2_assembly/Main,0.671,400.0
235,0.899,20,35,AS2FM,uc2_assembly/Main,0.358,400.0
236,0.899,20,36,AS2FM,uc2_assembly/Main,0.351,400.0
237,0.899,20,37,AS2FM,uc2_assembly/Main,0.301,400.0
238,0.899,20,38,AS2FM,uc2_assembly/Main,0.511,400.0
239,0.899,20,39,AS2FM,uc2_assembly/Main,0.279,400.0
240,0.899,20,40,AS2FM,uc2_assembly/Main,0.297,400.0
241,0.899,20,41,AS2FM,uc2_assembly/Main,0.419,400.0
242,0.899,20,42,AS2FM,uc2_assembly/Main,0.316,400.0
243,0.899,20,43,AS2FM,uc2_assembly/Main,0.315,400.0
244,0.899,20,44,AS2FM,uc2_assembly/Main,0.425,400.0
245,0.899,20,45,AS2FM,uc2_assembly/Main,0.316,400.0
246,0.899,20,46,AS2FM,uc2_assembly/Main,0.339,400.0
247,0.899,20,47,AS2FM,uc2_assembly/Main,0.433,400.0
248,0.899,20,48,AS2FM,uc2_assembly/Main,0.301,400.0
249,0.899,20,49,AS2FM,uc2_assembly/Main,0.405,400.0
250,0.899,20,50,AS2FM,uc2_assembly/Main,0.475,400.0
251,0.899,20,51,AS2FM,uc2_assembly/Main,0.429,400.0
252,0.899,20,52,AS2FM,uc2_assembly/Main,0.263,400.0
253,0.899,20,53,AS2FM,uc2_assembly/Main,0.472,400.0
254,0.899,20,54,AS2FM,uc2_assembly/Main,0.304,400.0
255,0.899,20,55,AS2FM,uc2_assembly/Main,0.264,400.0
256,0.899,20,56,AS2FM,uc2_assembly/Main,0.404,400.0
257,0.899,20,57,AS2FM,uc2_assembly/Main,0.246,400.0
258,0.899,20,58,AS2FM,uc2_assembly/Main,0.287,400.0
259,0.899,20,59,AS2FM,uc2_assembly/Main,0.295,400.0
260,0.899,20,60,AS2FM,uc2_assembly/Main,0.293,400.0
261,0.899,20,61,AS2FM,uc2_assembly/Main,0.329,400.0
262,0.899,20,62,AS2FM,uc2_assembly/Main,0.255,400.0
263,0.899,20,63,AS2FM,uc2_assembly/Main,0.25,400.0
264,0.899,20,64,AS2FM,uc2_assembly/Main,0.326,400.0
265,0.899,20,65,AS2FM,uc2_assembly/Main,0.312,400.0
266,0.899,20,66,AS2FM,uc2_assembly/Main,0.306,400.0
267,0.899,20,67,AS2FM,uc2_assembly/Main,0.411,400.0
268,0.899,20,68,AS2FM,uc2_assembly/Main,0.34,400.0
269,0.899,20,69,AS2FM,uc2_assembly/Main,0.363,400.0
270,0.899,20,70,AS2FM,uc2_assembly/Main,0.447,400.0
271,0.899,20,71,AS2FM,uc2_assembly/Main,0.339,400.0
272,0.899,20,72,AS2FM,uc2_assembly/Main,0.273,400.0
273,0.899,20,73,AS2FM,uc2_assembly/Main,0.258,400.0
274,0.899,20,74,AS2FM,uc2_assembly/Main,0.312,400.0
275,0.899,20,75,AS2FM,uc2_assembly/Main,0.323,400.0
276,0.899,20,76,AS2FM,uc2_assembly/Main,0.39,400.0
277,0.899,20,77,AS2FM,uc2_assembly/Main,0.417,400.0
278,0.899,20,78,AS2FM,uc2_assembly/Main,0.391,400.0
279,0.899,20,79,AS2FM,uc2_assembly/Main,0.329,400.0
280,0.899,20,80,AS2FM,uc2_assembly/Main,0.383,400.0
281,0.899,20,81,AS2FM,uc2_assembly/Main,0.466,400.0
282,0.899,20,82,AS2FM,uc2_assembly/Main,0.275,400.0
283,0.899,20,83,AS2FM,uc2_assembly/Main,0.277,400.0
284,0.899,20,84,AS2FM,uc2_assembly/Main,0.422,400.0
285,0.899,20,85,AS2FM,uc2_assembly/Main,0.338,400.0
286,0.899,20,86,AS2FM,uc2_assembly/Main,0.303,400.0
287,0.899,20,87,AS2FM,uc2_assembly/Main,0.607,400.0
288,0.899,20,88,AS2FM,uc2_assembly/Main,0.398,400.0
289,0.899,20,89,AS2FM,uc2_assembly/Main,0.454,400.0
290,0.899,20,90,AS2FM,uc2_assembly/Main,0.279,400.0
291,0.899,20,91,AS2FM,uc2_assembly/Main,0.297,400.0
292,0.899,20,92,AS2FM,uc2_assembly/Main,0.316,400.0
293,0.899,20,93,AS2FM,uc2_assembly/Main,0.276,400.0
294,0.899,20,94,AS2FM,uc2_assembly/Main,0.351,400.0
295,0.899,20,95,AS2FM,uc2_assembly/Main,0.297,400.0
296,0.899,20,96,AS2FM,uc2_assembly/Main,0.253,400.0
297,0.899,20,97,AS2FM,uc2_assembly/Main,0.299,400.0
298,0.899,20,98,AS2FM,uc2_assembly/Main,0.35,400.0
299,0.899,20,99,AS2FM,uc2_assembly/Main,0.261,400.0
300,0.919,20,0,AS2FM,uc2_assembly/Main,0.473,600.0
301,0.919,20,1,AS2FM,uc2_assembly/Main,0.606,600.0
302,0.919,20,2,AS2FM,uc2_assembly/Main,0.464,600.0
303,0.919,20,3,AS2FM,uc2_assembly/Main,0.331,600.0
304,0.919,20,4,AS2FM,uc2_assembly/Main,0.349,600.0
305,0.919,20,5,AS2FM,uc2_assembly/Main,0.334,600.0
306,0.919,20,6,AS2FM,uc2_assembly/Main,0.32,600.0
307,0.919,20,7,AS2FM,uc2_assembly/Main,0.73,600.0
308,0.919,20,8,AS2FM,uc2_assembly/Main,0.309,600.0
309,0.919,20,9,AS2FM,uc2_assembly/Main,0.365,600.0
310,0.919,20,10,AS2FM,uc2_assembly/Main,0.345,600.0
311,0.919,20,11,AS2FM,uc2_assembly/Main,0.291,600.0
312,0.919,20,12,AS2FM,uc2_assembly/Main,0.341,600.0
313,0.919,20,13,AS2FM,uc2_assembly/Main,0.378,600.0
314,0.919,20,14,AS2FM,uc2_assembly/Main,0.573,600.0
315,0.919,20,15,AS2FM,uc2_assembly/Main,0.5,600.0
316,0.919,20,16,AS2FM,uc2_assembly/Main,0.421,600.0
317,0.919,20,17,AS2FM,uc2_assembly/Main,0.306,600.0
318,0.919,20,18,AS2FM,uc2_assembly/Main,0.352,600.0
319,0.919,20,19,AS2FM,uc2_assembly/Main,0.312,600.0
320,0.919,20,20,AS2FM,uc2_assembly/Main,0.342,600.0
321,0.919,20,21,AS2FM,uc2_assembly/Main,0.344,600.0
322,0.919,20,22,AS2FM,uc2_assembly/Main,0.628,600.0
323,0.919,20,23,AS2FM,uc2_assembly/Main,0.406,600.0
324,0.919,20,24,AS2FM,uc2_assembly/Main,0.449,600.0
325,0.919,20,25,AS2FM,uc2_assembly/Main,0.31,600.0
326,0.919,20,26,AS2FM,uc2_assembly/Main,0.381,600.0
327,0.919,20,27,AS2FM,uc2_assembly/Main,0.384,600.0
328,0.919,20,28,AS2FM,uc2_assembly/Main,0.314,600.0
329,0.919,20,29,AS2FM,uc2_assembly/Main,0.352,600.0
330,0.919,20,30,AS2FM,uc2_assembly/Main,0.362,600.0
331,0.919,20,31,AS2FM,uc2_assembly/Main,0.397,600.0
332,0.919,20,32,AS2FM,uc2_assembly/Main,0.412,600.0
333,0.919,20,33,AS2FM,uc2_assembly/Main,0.682,600.0
334,0.919,20,34,AS2FM,uc2_assembly/Main,0.321,600.0
335,0.919,20,35,AS2FM,uc2_assembly/Main,0.342,600.0
336,0.919,20,36,AS2FM,uc2_assembly/Main,0.354,600.0
337,0.919,20,37,AS2FM,uc2_assembly/Main,0.316,600.0
338,0.919,20,38,AS2FM,uc2_assembly/Main,0.373,600.0
339,0.919,20,39,AS2FM,uc2_assembly/Main,0.431,600.0
340,0.919,20,40,AS2FM,uc2_assembly/Main,0.349,600.0
341,0.919,20,41,AS2FM,uc2_assembly/Main,0.765,600.0
342,0.919,20,42,AS2FM,uc2_assembly/Main,0.341,600.0
343,0.919,20,43,AS2FM,uc2_assembly/Main,0.294,600.0
344,0.919,20,44,AS2FM,uc2_assembly/Main,0.365,600.0
345,0.919,20,45,AS2FM,uc2_assembly/Main,0.438,600.0
346,0.919,20,46,AS2FM,uc2_assembly/Main,0.371,600.0
347,0.919,20,47,AS2FM,uc2_assembly/Main,0.44,600.0
348,0.919,20,48,AS2FM,uc2_assembly/Main,0.316,600.0
349,0.919,20,49,AS2FM,uc2_assembly/Main,0.35,600.0
350,0.919,20,50,AS2FM,uc2_assembly/Main,0.383,600.0
351,0.919,20,51,AS2FM,uc2_assembly/Main,0.362,600.0
352,0.919,20,52,AS2FM,uc2_assembly/Main,0.382,600.0
353,0.919,20,53,AS2FM,uc2_assembly/Main,0.34,600.0
354,0.919,20,54,AS2FM,uc2_assembly/Main,0.294,600.0
355,0.919,20,55,AS2FM,uc2_assembly/Main,0.306,600.0
356,0.919,20,56,AS2FM,uc2_assembly/Main,0.339,600.0
357,0.919,20,57,AS2FM,uc2_assembly/Main,0.332,600.0
358,0.919,20,58,AS2FM,uc2_assembly/Main,0.327,600.0
359,0.919,20,59,AS2FM,uc2_assembly/Main,0.404,600.0
360,0.919,20,60,AS2FM,uc2_assembly/Main,0.378,600.0
361,0.919,20,61,AS2FM,uc2_assembly/Main,0.369,600.0
362,0.919,20,62,AS2FM,uc2_assembly/Main,0.394,600.0
363,0.919,20,63,AS2FM,uc2_assembly/Main,0.307,600.0
364,0.919,20,64,AS2FM,uc2_assembly/Main,0.383,600.0
365,0.919,20,65,AS2FM,uc2_assembly/Main,0.306,600.0
366,0.919,20,66,AS2FM,uc2_assembly/Main,0.384,600.0
367,0.919,20,67,AS2FM,uc2_assembly/Main,0.347,600.0
368,0.919,20,68,AS2FM,uc2_assembly/Main,0.325,600.0
369,0.919,20,69,AS2FM,uc2_assembly/Main,0.349,600.0
370,0.919,20,70,AS2FM,uc2_assembly/Main,0.338,600.0
371,0.919,20,71,AS2FM,uc2_assembly/Main,0.344,600.0
372,0.919,20,72,AS2FM,uc2_assembly/Main,0.329,600.0
373,0.919,20,73,AS2FM,uc2_assembly/Main,0.454,600.0
374,0.919,20,74,AS2FM,uc2_assembly/Main,0.52,600.0
375,0.919,20,75,AS2FM,uc2_assembly/Main,0.445,600.0
376,0.919,20,76,AS2FM,uc2_assembly/Main,0.464,600.0
377,0.919,20,77,AS2FM,uc2_assembly/Main,0.584,600.0
378,0.919,20,78,AS2FM,uc2_assembly/Main,0.362,600.0
379,0.919,20,79,AS2FM,uc2_assembly/Main,0.489,600.0
380,0.919,20,80,AS2FM,uc2_assembly/Main,0.295,600.0
381,0.919,20,81,AS2FM,uc2_assembly/Main,0.389,600.0
382,0.919,20,82,AS2FM,uc2_assembly/Main,0.535,600.0
383,0.919,20,83,AS2FM,uc2_assembly/Main,0.312,600.0
384,0.919,20,84,AS2FM,uc2_assembly/Main,0.371,600.0
385,0.919,20,85,AS2FM,uc2_assembly/Main,0.331,600.0
386,0.919,20,86,AS2FM,uc2_assembly/Main,0.391,600.0
387,0.919,20,87,AS2FM,uc2_assembly/Main,0.321,600.0
388,0.919,20,88,AS2FM,uc2_assembly/Main,0.372,600.0
389,0.919,20,89,AS2FM,uc2_assembly/Main,0.303,600.0
390,0.919,20,90,AS2FM,uc2_assembly/Main,0.335,600.0
391,0.919,20,91,AS2FM,uc2_assembly/Main,0.367,600.0
392,0.919,20,92,AS2FM,uc2_assembly/Main,0.536,600.0
393,0.919,20,93,AS2FM,uc2_assembly/Main,0.334,600.0
394,0.919,20,94,AS2FM,uc2_assembly/Main,0.514,600.0
395,0.919,20,95,AS2FM,uc2_assembly/Main,0.32,600.0
396,0.919,20,96,AS2FM,uc2_assembly/Main,0.38,600.0
397,0.919,20,97,AS2FM,uc2_assembly/Main,0.315,600.0
398,0.919,20,98,AS2FM,uc2_assembly/Main,0.684,600.0
399,0.919,20,99,AS2FM,uc2_assembly/Main,0.316,600.0
400,0.939,20,0,AS2FM,uc2_assembly/Main,0.476,600.0
401,0.939,20,1,AS2FM,uc2_assembly/Main,0.312,600.0
402,0.939,20,2,AS2FM,uc2_assembly/Main,0.362,600.0
403,0.939,20,3,AS2FM,uc2_assembly/Main,0.454,600.0
404,0.939,20,4,AS2FM,uc2_assembly/Main,0.542,600.0
405,0.939,20,5,AS2FM,uc2_assembly/Main,0.307,600.0
406,0.939,20,6,AS2FM,uc2_assembly/Main,0.388,600.0
407,0.939,20,7,AS2FM,uc2_assembly/Main,0.309,600.0
408,0.939,20,8,AS2FM,uc2_assembly/Main,0.351,600.0
409,0.939,20,9,AS2FM,uc2_assembly/Main,0.31,600.0
410,0.939,20,10,AS2FM,uc2_assembly/Main,0.353,600.0
411,0.939,20,11,AS2FM,uc2_assembly/Main,0.754,600.0
412,0.939,20,12,AS2FM,uc2_assembly/Main,0.331,600.0
413,0.939,20,13,AS2FM,uc2_assembly/Main,0.381,600.0
414,0.939,20,14,AS2FM,uc2_assembly/Main,0.319,600.0
415,0.939,20,15,AS2FM,uc2_assembly/Main,0.35,600.0
416,0.939,20,16,AS2FM,uc2_assembly/Main,0.529,600.0
417,0.939,20,17,AS2FM,uc2_assembly/Main,0.309,600.0
418,0.939,20,18,AS2FM,uc2_assembly/Main,0.314,600.0
419,0.939,20,19,AS2FM,uc2_assembly/Main,0.378,600.0
420,0.939,20,20,AS2FM,uc2_assembly/Main,0.336,600.0
421,0.939,20,21,AS2FM,uc2_assembly/Main,0.55,600.0
422,0.939,20,22,AS2FM,uc2_assembly/Main,0.783,600.0
423,0.939,20,23,AS2FM,uc2_assembly/Main,0.386,600.0
424,0.939,20,24,AS2FM,uc2_assembly/Main,0.376,600.0
425,0.939,20,25,AS2FM,uc2_assembly/Main,0.351,600.0
426,0.939,20,26,AS2FM,uc2_assembly/Main,0.5,600.0
427,0.939,20,27,AS2FM,uc2_assembly/Main,0.325,600.0
428,0.939,20,28,AS2FM,uc2_assembly/Main,0.615,600.0
429,0.939,20,29,AS2FM,uc2_assembly/Main,0.359,600.0
430,0.939,20,30,AS2FM,uc2_assembly/Main,0.34,600.0
431,0.939,20,31,AS2FM,uc2_assembly/Main,0.373,600.0
432,0.939,20,32,AS2FM,uc2_assembly/Main,0.339,600.0
433,0.939,20,33,AS2FM,uc2_assembly/Main,0.46,600.0
434,0.939,20,34,AS2FM,uc2_assembly/Main,0.431,600.0
435,0.939,20,35,AS2FM,uc2_assembly/Main,0.381,600.0
436,0.939,20,36,AS2FM,uc2_assembly/Main,0.38,600.0
437,0.939,20,37,AS2FM,uc2_assembly/Main,0.654,600.0
438,0.939,20,38,AS2FM,uc2_assembly/Main,0.401,600.0
439,0.939,20,39,AS2FM,uc2_assembly/Main,0.308,600.0
440,0.939,20,40,AS2FM,uc2_assembly/Main,0.343,600.0
441,0.939,20,41,AS2FM,uc2_assembly/Main,0.377,600.0
442,0.939,20,42,AS2FM,uc2_assembly/Main,0.482,600.0
443,0.939,20,43,AS2FM,uc2_assembly/Main,0.348,600.0
444,0.939,20,44,AS2FM,uc2_assembly/Main,0.311,600.0
445,0.939,20,45,AS2FM,uc2_assembly/Main,0.344,600.0
446,0.939,20,46,AS2FM,uc2_assembly/Main,0.302,600.0
447,0.939,20,47,AS2FM,uc2_assembly/Main,0.36,600.0
448,0.939,20,48,AS2FM,uc2_assembly/Main,0.341,600.0
449,0.939,20,49,AS2FM,uc2_assembly/Main,0.362,600.0
450,0.939,20,50,AS2FM,uc2_assembly/Main,0.347,600.0
451,0.939,20,51,AS2FM,uc2_assembly/Main,0.559,600.0
452,0.939,20,52,AS2FM,uc2_assembly/Main,0.703,600.0
453,0.939,20,53,AS2FM,uc2_assembly/Main,0.454,600.0
454,0.939,20,54,AS2FM,uc2_assembly/Main,0.323,600.0
455,0.939,20,55,AS2FM,uc2_assembly/Main,0.371,600.0
456,0.939,20,56,AS2FM,uc2_assembly/Main,0.296,600.0
457,0.939,20,57,AS2FM,uc2_assembly/Main,0.629,600.0
458,0.939,20,58,AS2FM,uc2_assembly/Main,0.492,600.0
459,0.939,20,59,AS2FM,uc2_assembly/Main,0.299,600.0
460,0.939,20,60,AS2FM,uc2_assembly/Main,0.309,600.0
461,0.939,20,61,AS2FM,uc2_assembly/Main,0.333,600.0
462,0.939,20,62,AS2FM,uc2_assembly/Main,0.341,600.0
463,0.939,20,63,AS2FM,uc2_assembly/Main,0.364,600.0
464,0.939,20,64,AS2FM,uc2_assembly/Main,0.344,600.0
465,0.939,20,65,AS2FM,uc2_assembly/Main,0.369,600.0
466,0.939,20,66,AS2FM,uc2_assembly/Main,0.357,600.0
467,0.939,20,67,AS2FM,uc2_assembly/Main,0.372,600.0
468,0.939,20,68,AS2FM,uc2_assembly/Main,0.601,600.0
469,0.939,20,69,AS2FM,uc2_assembly/Main,0.313,600.0
470,0.939,20,70,AS2FM,uc2_assembly/Main,0.312,600.0
471,0.939,20,71,AS2FM,uc2_assembly/Main,0.409,600.0
472,0.939,20,72,AS2FM,uc2_assembly/Main,0.438,600.0
473,0.939,20,73,AS2FM,uc2_assembly/Main,0.537,600.0
474,0.939,20,74,AS2FM,uc2_assembly/Main,0.298,600.0
475,0.939,20,75,AS2FM,uc2_assembly/Main,0.368,600.0
476,0.939,20,76,AS2FM,uc2_assembly/Main,0.358,600.0
477,0.939,20,77,AS2FM,uc2_assembly/Main,0.358,600.0
478,0.939,20,78,AS2FM,uc2_assembly/Main,0.398,600.0
479,0.939,20,79,AS2FM,uc2_assembly/Main,0.39,600.0
480,0.939,20,80,AS2FM,uc2_assembly/Main,0.631,600.0
481,0.939,20,81,AS2FM,uc2_assembly/Main,0.372,600.0
482,0.939,20,82,AS2FM,uc2_assembly/Main,0.341,600.0
483,0.939,20,83,AS2FM,uc2_assembly/Main,0.391,600.0
484,0.939,20,84,AS2FM,uc2_assembly/Main,0.327,600.0
485,0.939,20,85,AS2FM,uc2_assembly/Main,0.321,600.0
486,0.939,20,86,AS2FM,uc2_assembly/Main,0.367,600.0
487,0.939,20,87,AS2FM,uc2_assembly/Main,0.464,600.0
488,0.939,20,88,AS2FM,uc2_assembly/Main,0.293,600.0
489,0.939,20,89,AS2FM,uc2_assembly/Main,0.321,600.0
490,0.939,20,90,AS2FM,uc2_assembly/Main,0.493,600.0
491,0.939,20,91,AS2FM,uc2_assembly/Main,0.432,600.0
492,0.939,20,92,AS2FM,uc2_assembly/Main,0.466,600.0
493,0.939,20,93,AS2FM,uc2_assembly/Main,0.337,600.0
494,0.939,20,94,AS2FM,uc2_assembly/Main,0.359,600.0
495,0.939,20,95,AS2FM,uc2_assembly/Main,0.533,600.0
496,0.939,20,96,AS2FM,uc2_assembly/Main,0.552,600.0
497,0.939,20,97,AS2FM,uc2_assembly/Main,0.354,600.0
498,0.939,20,98,AS2FM,uc2_assembly/Main,0.307,600.0
499,0.939,20,99,AS2FM,uc2_assembly/Main,0.339,600.0
500,0.959,20,0,AS2FM,uc2_assembly/Main,0.426,600.0
501,0.959,20,1,AS2FM,uc2_assembly/Main,0.456,600.0
502,0.959,20,2,AS2FM,uc2_assembly/Main,0.358,600.0
503,0.959,20,3,AS2FM,uc2_assembly/Main,0.492,600.0
504,0.959,20,4,AS2FM,uc2_assembly/Main,0.44,600.0
505,0.959,20,5,AS2FM,uc2_assembly/Main,0.309,600.0
506,0.959,20,6,AS2FM,uc2_assembly/Main,0.372,600.0
507,0.959,20,7,AS2FM,uc2_assembly/Main,0.314,600.0
508,0.959,20,8,AS2FM,uc2_assembly/Main,0.573,600.0
509,0.959,20,9,AS2FM,uc2_assembly/Main,0.463,600.0
510,0.959,20,10,AS2FM,uc2_assembly/Main,0.341,600.0
511,0.959,20,11,AS2FM,uc2_assembly/Main,0.596,600.0
512,0.959,20,12,AS2FM,uc2_assembly/Main,0.373,600.0
513,0.959,20,13,AS2FM,uc2_assembly/Main,0.391,600.0
514,0.959,20,14,AS2FM,uc2_assembly/Main,0.526,600.0
515,0.959,20,15,AS2FM,uc2_assembly/Main,0.339,600.0
516,0.959,20,16,AS2FM,uc2_assembly/Main,0.337,600.0
517,0.959,20,17,AS2FM,uc2_assembly/Main,0.406,600.0
518,0.959,20,18,AS2FM,uc2_assembly/Main,0.358,600.0
519,0.959,20,19,AS2FM,uc2_assembly/Main,0.324,600.0
520,0.959,20,20,AS2FM,uc2_assembly/Main,0.445,600.0
521,0.959,20,21,AS2FM,uc2_assembly/Main,0.376,600.0
522,0.959,20,22,AS2FM,uc2_assembly/Main,0.34,600.0
523,0.959,20,23,AS2FM,uc2_assembly/Main,0.295,600.0
524,0.959,20,24,AS2FM,uc2_assembly/Main,0.346,600.0
525,0.959,20,25,AS2FM,uc2_assembly/Main,0.323,600.0
526,0.959,20,26,AS2FM,uc2_assembly/Main,0.348,600.0
527,0.959,20,27,AS2FM,uc2_assembly/Main,0.331,600.0
528,0.959,20,28,AS2FM,uc2_assembly/Main,0.407,600.0
529,0.959,20,29,AS2FM,uc2_assembly/Main,0.391,600.0
530,0.959,20,30,AS2FM,uc2_assembly/Main,0.367,600.0
531,0.959,20,31,AS2FM,uc2_assembly/Main,0.354,600.0
532,0.959,20,32,AS2FM,uc2_assembly/Main,0.551,600.0
533,0.959,20,33,AS2FM,uc2_assembly/Main,0.563,600.0
534,0.959,20,34,AS2FM,uc2_assembly/Main,0.347,600.0
535,0.959,20,35,AS2FM,uc2_assembly/Main,0.346,600.0
536,0.959,20,36,AS2FM,uc2_assembly/Main,0.297,600.0
537,0.959,20,37,AS2FM,uc2_assembly/Main,0.576,600.0
538,0.959,20,38,AS2FM,uc2_assembly/Main,0.484,600.0
539,0.959,20,39,AS2FM,uc2_assembly/Main,0.328,600.0
540,0.959,20,40,AS2FM,uc2_assembly/Main,0.315,600.0
541,0.959,20,41,AS2FM,uc2_assembly/Main,0.359,600.0
542,0.959,20,42,AS2FM,uc2_assembly/Main,0.393,600.0
543,0.959,20,43,AS2FM,uc2_assembly/Main,0.391,600.0
544,0.959,20,44,AS2FM,uc2_assembly/Main,0.372,600.0
545,0.959,20,45,AS2FM,uc2_assembly/Main,0.301,600.0
546,0.959,20,46,AS2FM,uc2_assembly/Main,0.339,600.0
547,0.959,20,47,AS2FM,uc2_assembly/Main,0.353,600.0
548,0.959,20,48,AS2FM,uc2_assembly/Main,0.552,600.0
549,0.959,20,49,AS2FM,uc2_assembly/Main,0.359,600.0
550,0.959,20,50,AS2FM,uc2_assembly/Main,0.39,600.0
551,0.959,20,51,AS2FM,uc2_assembly/Main,0.358,600.0
552,0.959,20,52,AS2FM,uc2_assembly/Main,0.347,600.0
553,0.959,20,53,AS2FM,uc2_assembly/Main,0.527,600.0
554,0.959,20,54,AS2FM,uc2_assembly/Main,0.379,600.0
555,0.959,20,55,AS2FM,uc2_assembly/Main,0.49,600.0
556,0.959,20,56,AS2FM,uc2_assembly/Main,0.366,600.0
557,0.959,20,57,AS2FM,uc2_assembly/Main,0.362,600.0
558,0.959,20,58,AS2FM,uc2_assembly/Main,0.362,600.0
559,0.959,20,59,AS2FM,uc2_assembly/Main,0.338,600.0
560,0.959,20,60,AS2FM,uc2_assembly/Main,0.329,600.0
561,0.959,20,61,AS2FM,uc2_assembly/Main,0.417,600.0
562,0.959,20,62,AS2FM,uc2_assembly/Main,0.437,600.0
563,0.959,20,63,AS2FM,uc2_assembly/Main,0.322,600.0
564,0.959,20,64,AS2FM,uc2_assembly/Main,0.318,600.0
565,0.959,20,65,AS2FM,uc2_assembly/Main,0.333,600.0
566,0.959,20,66,AS2FM,uc2_assembly/Main,0.352,600.0
567,0.959,20,67,AS2FM,uc2_assembly/Main,0.36,600.0
568,0.959,20,68,AS2FM,uc2_assembly/Main,0.436,600.0
569,0.959,20,69,AS2FM,uc2_assembly/Main,0.662,600.0
570,0.959,20,70,AS2FM,uc2_assembly/Main,0.316,600.0
571,0.959,20,71,AS2FM,uc2_assembly/Main,0.324,600.0
572,0.959,20,72,AS2FM,uc2_assembly/Main,0.317,600.0
573,0.959,20,73,AS2FM,uc2_assembly/Main,0.308,600.0
574,0.959,20,74,AS2FM,uc2_assembly/Main,0.307,600.0
575,0.959,20,75,AS2FM,uc2_assembly/Main,0.421,600.0
576,0.959,20,76,AS2FM,uc2_assembly/Main,0.443,600.0
577,0.959,20,77,AS2FM,uc2_assembly/Main,0.404,600.0
578,0.959,20,78,AS2FM,uc2_assembly/Main,0.317,600.0
579,0.959,20,79,AS2FM,uc2_assembly/Main,0.372,600.0
580,0.959,20,80,AS2FM,uc2_assembly/Main,0.329,600.0
581,0.959,20,81,AS2FM,uc2_assembly/Main,0.64,600.0
582,0.959,20,82,AS2FM,uc2_assembly/Main,0.38,600.0
583,0.959,20,83,AS2FM,uc2_assembly/Main,0.321,600.0
584,0.959,20,84,AS2FM,uc2_assembly/Main,0.462,600.0
585,0.959,20,85,AS2FM,uc2_assembly/Main,0.362,600.0
586,0.959,20,86,AS2FM,uc2_assembly/Main,0.573,600.0
587,0.959,20,87,AS2FM,uc2_assembly/Main,0.335,600.0
588,0.959,20,88,AS2FM,uc2_assembly/Main,0.699,600.0
589,0.959,20,89,AS2FM,uc2_assembly/Main,0.352,600.0
590,0.959,20,90,AS2FM,uc2_assembly/Main,0.671,600.0
591,0.959,20,91,AS2FM,uc2_assembly/Main,0.445,600.0
592,0.959,20,92,AS2FM,uc2_assembly/Main,0.346,600.0
593,0.959,20,93,AS2FM,uc2_assembly/Main,0.367,600.0
594,0.959,20,94,AS2FM,uc2_assembly/Main,0.327,600.0
595,0.959,20,95,AS2FM,uc2_assembly/Main,0.354,600.0
596,0.959,20,96,AS2FM,uc2_assembly/Main,0.343,600.0
597,0.959,20,97,AS2FM,uc2_assembly/Main,0.495,600.0
598,0.959,20,98,AS2FM,uc2_assembly/Main,0.459,600.0
599,0.959,20,99,AS2FM,uc2_assembly/Main,0.358,600.0
600,0.979,20,0,AS2FM,uc2_assembly/Main,0.364,800.0
601,0.979,20,1,AS2FM,uc2_assembly/Main,0.379,800.0
602,0.979,20,2,AS2FM,uc2_assembly/Main,0.512,800.0
603,0.979,20,3,AS2FM,uc2_assembly/Main,0.398,800.0
604,0.979,20,4,AS2FM,uc2_assembly/Main,0.603,800.0
605,0.979,20,5,AS2FM,uc2_assembly/Main,0.51,800.0
606,0.979,20,6,AS2FM,uc2_assembly/Main,0.416,800.0
607,0.979,20,7,AS2FM,uc2_assembly/Main,0.426,800.0
608,0.979,20,8,AS2FM,uc2_assembly/Main,0.399,800.0
609,0.979,20,9,AS2FM,uc2_assembly/Main,0.472,800.0
610,0.979,20,10,AS2FM,uc2_assembly/Main,0.396,800.0
611,0.979,20,11,AS2FM,uc2_assembly/Main,0.659,800.0
612,0.979,20,12,AS2FM,uc2_assembly/Main,0.406,800.0
613,0.979,20,13,AS2FM,uc2_assembly/Main,0.439,800.0
614,0.979,20,14,AS2FM,uc2_assembly/Main,0.363,800.0
615,0.979,20,15,AS2FM,uc2_assembly/Main,0.578,800.0
616,0.979,20,16,AS2FM,uc2_assembly/Main,0.353,800.0
617,0.979,20,17,AS2FM,uc2_assembly/Main,0.428,800.0
618,0.979,20,18,AS2FM,uc2_assembly/Main,0.408,800.0
619,0.979,20,19,AS2FM,uc2_assembly/Main,0.406,800.0
620,0.979,20,20,AS2FM,uc2_assembly/Main,0.381,800.0
621,0.979,20,21,AS2FM,uc2_assembly/Main,0.466,800.0
622,0.979,20,22,AS2FM,uc2_assembly/Main,0.487,800.0
623,0.979,20,23,AS2FM,uc2_assembly/Main,0.576,800.0
624,0.979,20,24,AS2FM,uc2_assembly/Main,0.403,800.0
625,0.979,20,25,AS2FM,uc2_assembly/Main,0.369,800.0
626,0.979,20,26,AS2FM,uc2_assembly/Main,0.796,800.0
627,0.979,20,27,AS2FM,uc2_assembly/Main,0.38,800.0
628,0.979,20,28,AS2FM,uc2_assembly/Main,0.494,800.0
629,0.979,20,29,AS2FM,uc2_assembly/Main,0.349,800.0
630,0.979,20,30,AS2FM,uc2_assembly/Main,0.45,800.0
631,0.979,20,31,AS2FM,uc2_assembly/Main,0.48,800.0
632,0.979,20,32,AS2FM,uc2_assembly/Main,0.349,800.0
633,0.979,20,33,AS2FM,uc2_assembly/Main,0.405,800.0
634,0.979,20,34,AS2FM,uc2_assembly/Main,0.395,800.0
635,0.979,20,35,AS2FM,uc2_assembly/Main,0.424,800.0
636,0.979,20,36,AS2FM,uc2_assembly/Main,0.359,800.0
637,0.979,20,37,AS2FM,uc2_assembly/Main,0.363,800.0
638,0.979,20,38,AS2FM,uc2_assembly/Main,0.352,800.0
639,0.979,20,39,AS2FM,uc2_assembly/Main,0.422,799.0
640,0.979,20,40,AS2FM,uc2_assembly/Main,0.417,800.0
641,0.979,20,41,AS2FM,uc2_assembly/Main,0.433,800.0
642,0.979,20,42,AS2FM,uc2_assembly/Main,0.403,800.0
643,0.979,20,43,AS2FM,uc2_assembly/Main,0.398,800.0
644,0.979,20,44,AS2FM,uc2_assembly/Main,0.686,800.0
645,0.979,20,45,AS2FM,uc2_assembly/Main,0.499,800.0
646,0.979,20,46,AS2FM,uc2_assembly/Main,0.435,800.0
647,0.979,20,47,AS2FM,uc2_assembly/Main,0.619,800.0
648,0.979,20,48,AS2FM,uc2_assembly/Main,0.401,800.0
649,0.979,20,49,AS2FM,uc2_assembly/Main,0.585,800.0
650,0.979,20,50,AS2FM,uc2_assembly/Main,0.483,800.0
651,0.979,20,51,AS2FM,uc2_assembly/Main,0.618,800.0
652,0.979,20,52,AS2FM,uc2_assembly/Main,0.688,800.0
653,0.979,20,53,AS2FM,uc2_assembly/Main,0.394,800.0
654,0.979,20,54,AS2FM,uc2_assembly/Main,0.408,800.0
655,0.979,20,55,AS2FM,uc2_assembly/Main,0.573,800.0
656,0.979,20,56,AS2FM,uc2_assembly/Main,0.394,800.0
657,0.979,20,57,AS2FM,uc2_assembly/Main,0.843,800.0
658,0.979,20,58,AS2FM,uc2_assembly/Main,0.504,800.0
659,0.979,20,59,AS2FM,uc2_assembly/Main,0.465,800.0
660,0.979,20,60,AS2FM,uc2_assembly/Main,0.408,800.0
661,0.979,20,61,AS2FM,uc2_assembly/Main,0.352,800.0
662,0.979,20,62,AS2FM,uc2_assembly/Main,0.424,800.0
663,0.979,20,63,AS2FM,uc2_assembly/Main,0.386,800.0
664,0.979,20,64,AS2FM,uc2_assembly/Main,0.402,800.0
665,0.979,20,65,AS2FM,uc2_assembly/Main,0.434,800.0
666,0.979,20,66,AS2FM,uc2_assembly/Main,0.381,800.0
667,0.979,20,67,AS2FM,uc2_assembly/Main,0.546,800.0
668,0.979,20,68,AS2FM,uc2_assembly/Main,0.34,800.0
669,0.979,20,69,AS2FM,uc2_assembly/Main,0.453,800.0
670,0.979,20,70,AS2FM,uc2_assembly/Main,0.472,800.0
671,0.979,20,71,AS2FM,uc2_assembly/Main,0.492,800.0
672,0.979,20,72,AS2FM,uc2_assembly/Main,0.343,800.0
673,0.979,20,73,AS2FM,uc2_assembly/Main,0.388,800.0
674,0.979,20,74,AS2FM,uc2_assembly/Main,0.349,800.0
675,0.979,20,75,AS2FM,uc2_assembly/Main,0.582,800.0
676,0.979,20,76,AS2FM,uc2_assembly/Main,0.444,800.0
677,0.979,20,77,AS2FM,uc2_assembly/Main,0.414,800.0
678,0.979,20,78,AS2FM,uc2_assembly/Main,0.428,800.0
679,0.979,20,79,AS2FM,uc2_assembly/Main,0.41,800.0
680,0.979,20,80,AS2FM,uc2_assembly/Main,0.4,800.0
681,0.979,20,81,AS2FM,uc2_assembly/Main,0.437,800.0
682,0.979,20,82,AS2FM,uc2_assembly/Main,0.396,800.0
683,0.979,20,83,AS2FM,uc2_assembly/Main,0.456,800.0
684,0.979,20,84,AS2FM,uc2_assembly/Main,0.405,800.0
685,0.979,20,85,AS2FM,uc2_assembly/Main,0.375,800.0
686,0.979,20,86,AS2FM,uc2_assembly/Main,0.407,800.0
687,0.979,20,87,AS2FM,uc2_assembly/Main,0.358,800.0
688,0.979,20,88,AS2FM,uc2_assembly/Main,0.386,800.0
689,0.979,20,89,AS2FM,uc2_assembly/Main,0.402,800.0
690,0.979,20,90,AS2FM,uc2_assembly/Main,0.424,800.0
691,0.979,20,91,AS2FM,uc2_assembly/Main,0.459,800.0
692,0.979,20,92,AS2FM,uc2_assembly/Main,0.437,800.0
693,0.979,20,93,AS2FM,uc2_assembly/Main,0.361,800.0
694,0.979,20,94,AS2FM,uc2_assembly/Main,0.393,800.0
695,0.979,20,95,AS2FM,uc2_assembly/Main,0.393,800.0
696,0.979,20,96,AS2FM,uc2_assembly/Main,0.646,800.0
697,0.979,20,97,AS2FM,uc2_assembly/Main,0.439,800.0
698,0.979,20,98,AS2FM,uc2_assembly/Main,0.561,800.0
699,0.979,20,99,AS2FM,uc2_assembly/Main,0.419,800.0
700,0.999,20,0,AS2FM,uc2_assembly/Main,0.467,1200.0
701,0.999,20,1,AS2FM,uc2_assembly/Main,0.631,1200.0
702,0.999,20,2,AS2FM,uc2_assembly/Main,0.672,1200.0
703,0.999,20,3,AS2FM,uc2_assembly/Main,0.573,1200.0
704,0.999,20,4,AS2FM,uc2_assembly/Main,0.53,1200.0
705,0.999,20,5,AS2FM,uc2_assembly/Main,0.496,1200.0
706,0.999,20,6,AS2FM,uc2_assembly/Main,0.509,1200.0
707,0.999,20,7,AS2FM,uc2_assembly/Main,0.569,1200.0
708,0.999,20,8,AS2FM,uc2_assembly/Main,0.513,1200.0
709,0.999,20,9,AS2FM,uc2_assembly/Main,0.516,1200.0
710,0.999,20,10,AS2FM,uc2_assembly/Main,0.452,1200.0
711,0.999,20,11,AS2FM,uc2_assembly/Main,0.58,1200.0
712,0.999,20,12,AS2FM,uc2_assembly/Main,0.542,1200.0
713,0.999,20,13,AS2FM,uc2_assembly/Main,0.562,1200.0
714,0.999,20,14,AS2FM,uc2_assembly/Main,0.631,1200.0
715,0.999,20,15,AS2FM,uc2_assembly/Main,0.537,1200.0
716,0.999,20,16,AS2FM,uc2_assembly/Main,0.733,1200.0
717,0.999,20,17,AS2FM,uc2_assembly/Main,0.712,1200.0
718,0.999,20,18,AS2FM,uc2_assembly/Main,0.559,1200.0
719,0.999,20,19,AS2FM,uc2_assembly/Main,0.461,1200.0
720,0.999,20,20,AS2FM,uc2_assembly/Main,0.5,1200.0
721,0.999,20,21,AS2FM,uc2_assembly/Main,0.485,1200.0
722,0.999,20,22,AS2FM,uc2_assembly/Main,0.548,1200.0
723,0.999,20,23,AS2FM,uc2_assembly/Main,0.549,1200.0
724,0.999,20,24,AS2FM,uc2_assembly/Main,0.556,1200.0
725,0.999,20,25,AS2FM,uc2_assembly/Main,0.471,1200.0
726,0.999,20,26,AS2FM,uc2_assembly/Main,0.569,1200.0
727,0.999,20,27,AS2FM,uc2_assembly/Main,0.879,1200.0
728,0.999,20,28,AS2FM,uc2_assembly/Main,0.542,1200.0
729,0.999,20,29,AS2FM,uc2_assembly/Main,0.602,1200.0
730,0.999,20,30,AS2FM,uc2_assembly/Main,1.031,1200.0
731,0.999,20,31,AS2FM,uc2_assembly/Main,0.802,1200.0
732,0.999,20,32,AS2FM,uc2_assembly/Main,0.477,1200.0
733,0.999,20,33,AS2FM,uc2_assembly/Main,0.575,1200.0
734,0.999,20,34,AS2FM,uc2_assembly/Main,0.522,1200.0
735,0.999,20,35,AS2FM,uc2_assembly/Main,0.812,1200.0
736,0.999,20,36,AS2FM,uc2_assembly/Main,0.576,1200.0
737,0.999,20,37,AS2FM,uc2_assembly/Main,0.551,1200.0
738,0.999,20,38,AS2FM,uc2_assembly/Main,0.492,1200.0
739,0.999,20,39,AS2FM,uc2_assembly/Main,0.51,1200.0
740,0.999,20,40,AS2FM,uc2_assembly/Main,0.444,1200.0
741,0.999,20,41,AS2FM,uc2_assembly/Main,0.496,1200.0
742,0.999,20,42,AS2FM,uc2_assembly/Main,0.459,1200.0
743,0.999,20,43,AS2FM,uc2_assembly/Main,0.533,1200.0
744,0.999,20,44,AS2FM,uc2_assembly/Main,0.466,1200.0
745,0.999,20,45,AS2FM,uc2_assembly/Main,0.62,1200.0
746,0.999,20,46,AS2FM,uc2_assembly/Main,0.724,1200.0
747,0.999,20,47,AS2FM,uc2_assembly/Main,0.454,1200.0
748,0.999,20,48,AS2FM,uc2_assembly/Main,0.518,1200.0
749,0.999,20,49,AS2FM,uc2_assembly/Main,0.63,1200.0
750,0.999,20,50,AS2FM,uc2_assembly/Main,0.545,1200.0
751,0.999,20,51,AS2FM,uc2_assembly/Main,1.021,1200.0
752,0.999,20,52,AS2FM,uc2_assembly/Main,0.656,1200.0
753,0.999,20,53,AS2FM,uc2_assembly/Main,0.723,1200.0
754,0.999,20,54,AS2FM,uc2_assembly/Main,0.519,1200.0
755,0.999,20,55,AS2FM,uc2_assembly/Main,0.468,1200.0
756,0.999,20,56,AS2FM,uc2_assembly/Main,0.578,1200.0
757,0.999,20,57,AS2FM,uc2_assembly/Main,0.661,1200.0
758,0.999,20,58,AS2FM,uc2_assembly/Main,0.551,1200.0
759,0.999,20,59,AS2FM,uc2_assembly/Main,0.506,1200.0
760,0.999,20,60,AS2FM,uc2_assembly/Main,0.445,1200.0
761,0.999,20,61,AS2FM,uc2_assembly/Main,0.491,1200.0
762,0.999,20,62,AS2FM,uc2_assembly/Main,0.524,1200.0
763,0.999,20,63,AS2FM,uc2_assembly/Main,0.6,1200.0
764,0.999,20,64,AS2FM,uc2_assembly/Main,0.515,1200.0
765,0.999,20,65,AS2FM,uc2_assembly/Main,0.514,1200.0
766,0.999,20,66,AS2FM,uc2_assembly/Main,0.49,1200.0
767,0.999,20,67,AS2FM,uc2_assembly/Main,0.586,1200.0
768,0.999,20,68,AS2FM,uc2_assembly/Main,0.468,1200.0
769,0.999,20,69,AS2FM,uc2_assembly/Main,0.461,1200.0
770,0.999,20,70,AS2FM,uc2_assembly/Main,0.517,1200.0
771,0.999,20,71,AS2FM,uc2_assembly/Main,0.514,1200.0
772,0.999,20,72,AS2FM,uc2_assembly/Main,0.54,1200.0
773,0.999,20,73,AS2FM,uc2_assembly/Main,0.691,1200.0
774,0.999,20,74,AS2FM,uc2_assembly/Main,0.458,1200.0
775,0.999,20,75,AS2FM,uc2_assembly/Main,0.448,1200.0
776,0.999,20,76,AS2FM,uc2_assembly/Main,0.818,1200.0
777,0.999,20,77,AS2FM,uc2_assembly/Main,0.673,1200.0
778,0.999,20,78,AS2FM,uc2_assembly/Main,0.429,1200.0
779,0.999,20,79,AS2FM,uc2_assembly/Main,0.45,1200.0
780,0.999,20,80,AS2FM,uc2_assembly/Main,0.538,1200.0
781,0.999,20,81,AS2FM,uc2_assembly/Main,0.454,1200.0
782,0.999,20,82,AS2FM,uc2_assembly/Main,0.539,1200.0
783,0.999,20,83,AS2FM,uc2_assembly/Main,0.532,1200.0
784,0.999,20,84,AS2FM,uc2_assembly/Main,0.495,1200.0
785,0.999,20,85,AS2FM,uc2_assembly/Main,0.622,1200.0
786,0.999,20,86,AS2FM,uc2_assembly/Main,0.457,1200.0
787,0.999,20,87,AS2FM,uc2_assembly/Main,0.552,1200.0
788,0.999,20,88,AS2FM,uc2_assembly/Main,0.461,1200.0
789,0.999,20,89,AS2FM,uc2_assembly/Main,0.63,1200.0
790,0.999,20,90,AS2FM,uc2_assembly/Main,0.768,1200.0
791,0.999,20,91,AS2FM,uc2_assembly/Main,0.491,1200.0
792,0.999,20,92,AS2FM,uc2_assembly/Main,0.531,1200.0
793,0.999,20,93,AS2FM,uc2_assembly/Main,0.823,1200.0
794,0.999,20,94,AS2FM,uc2_assembly/Main,0.573,1200.0
795,0.999,20,95,AS2FM,uc2_assembly/Main,0.503,1200.0
796,0.999,20,96,AS2FM,uc2_assembly/Main,0.724,1200.0
797,0.999,20,97,AS2FM,uc2_assembly/Main,0.469,1200.0
798,0.999,20,98,AS2FM,uc2_assembly/Main,0.674,1200.0
799,0.999,20,99,AS2FM,uc2_assembly/Main,0.464,1200.0

